Ocean-DC: An analysis ready data cube framework for environmental and climate change monitoring over the port areas

The environmental hazards and climate change effects causes serious problems in land and coastal areas. A solution to this problem can be the periodic monitoring over critical areas, like coastal region with heavy industrial activity (i.e., ship-buildings) or areas where a disaster (i.e., oil-spill) has occurred. Today there are several Earth and non-Earth Observation data available from several data providers. These data are huge in size and usually it is needed to combine several data from multiple sources (i.e., data with format differences) for a more effective evaluation. For addressing these issues, this work proposes the Ocean-DC framework as a solution in data harmonization and homogenization. A strong advantage of this Data Cube implementation is the generation of a single NetCDF product that contains Earth Observation data of several data types (i.e., Landsat-8 and Sentinel-2). To evaluate the effectiveness and efficiency of the Ocean-DC implementation, it is examined a case study of an oil-spill in Saronic gulf in September of 2017. The generated 4D Data Cube considers both Landsat-8,9 and Sentinel-2 products for a time-series analysis, before, during, and after the oil-spill event. The Ocean-DC framework successfully generated a NetCDF product, containing all the necessary remote sensing products for monitoring the oil-spill disaster in the Saronic gulf.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

